AI-based Attacker Models for Enhancing Multi-Stage Cyberattack Simulations in Smart Grids Using Co-Simulation Environments

The transition to smart grids has increased the vulnerability of electrical power systems to advanced cyber threats. To safeguard these systems, comprehensive security measures-including preventive, detective, and reactive strategies-are necessary. As part of the critical infrastructure, securing these systems is a major research focus, particularly against cyberattacks. Many methods are developed to detect anomalies and intrusions and assess the damage potential of attacks. However, these methods require large amounts of data, which are often limited or private due to security concerns. We propose a co-simulation framework that employs an autonomous agent to execute modular cyberattacks within a configurable environment, enabling reproducible and adaptable data generation. The impact of virtual attacks is compared to those in a physical lab targeting real smart grids. We also investigate the use of large language models for automating attack generation, though current models on consumer hardware are unreliable. Our approach offers a flexible, versatile source for data generation, aiding in faster prototyping and reducing development resources and time.

==> review_commnets.txt <==
Clarity of Methodology and Implementation:

Clarify the meaning of variables and subscripts in equations (1) and (2), and detail equation (3) to make the paper self-contained.
Explicitly reference the use of benign data in training as inferred from Algorithm 1.
Detail the "key" employed in Algorithm 2.
Clearly state the origins of the datasets and describe the complete feature vector for reproducibility.
Explanation of Datasets:

Clarify the nature and source of datasets used. Specify if anomalies are produced by the CPT, present in public datasets, or both, and how they are used in the study.
Detail and Completeness:

Report epsilon values in Fig. 4 for validation reproducibility.
Explicitly define the features involved in the study to ensure reliability and reproducibility of results.
Include precision and recall metrics mentioned in the Result section A but not reported.
Figures and Visuals:
Figure Readability:

Enlarge text and labels inside all figures to ensure readability in printed versions.
Revise figures to improve clarity:
Fig. 1: Reduce the outer rectangle size to increase the rest of the image.
Fig. 2: Use colors with greater contrast for better visibility.
Fig. 3-7: Enlarge text, labels, and graphs.
Specific Figure Improvements:

Fig. 4: Clarify the boundary in blue.
Fig. 4: Ensure "eps" parameter is clearly labeled and corrected from "esp".
Content and Structure:
Experimental Results:

Clarify the contents of Section IV-B to confirm if it includes experimental results.
Explain the meaning of "Computational Efficiency" clearly.
Discussion and Conclusion:

Improve the state-of-the-art section to highlight the research gap.
Enhance conclusions to reflect the study’s contributions and potential applications in similar scenarios.
Miscellaneous:
Typos and Formatting:

Correct typos such as "dataset , to" (spacing) and "Cyber-Phyiscal".
Ensure consistent and accurate terminology, e.g., "eps" instead of "esp".
Conference Relevance:

Address concerns about the relevance of the paper to the conference scope, and consider citing top IEEE Transactions papers to enhance the references section.
